MIRAGE: Quantum Circuit Decomposition and Routing Collaborative Design using Mirror Gates

Building efficient large-scale quantum computers is a significant challenge due to limited qubit connectivities and noisy hardware operations. Transpilation is critical to ensure that quantum gates are on physically linked qubits, while minimizing $\texttt{SWAP}$ gates and simultaneously finding efficient decomposition into native $\textit{basis gates}$. The goal of this multifaceted optimization step is typically to minimize circuit depth and to achieve the best possible execution fidelity. In this work, we propose $\textit{MIRAGE}$, a collaborative design and transpilation approach to minimize $\texttt{SWAP}$ gates while improving decomposition using $\textit{mirror gates}$. Mirror gates utilize the same underlying physical interactions, but when their outputs are reversed, they realize a different or $\textit{mirrored}$ quantum operation. Given the recent attention to $\sqrt{\texttt{iSWAP}}$ as a powerful basis gate with decomposition advantages over $\texttt{CNOT}$, we show how systems that implement the $\texttt{iSWAP}$ family of gates can benefit from mirror gates. Further, $\textit{MIRAGE}$ uses mirror gates to reduce routing pressure and reduce true circuit depth instead of just minimizing $\texttt{SWAP}$s. We explore the benefits of decomposition for $\sqrt{\texttt{iSWAP}}$ and $\sqrt[4]{\texttt{iSWAP}}$ using mirror gates, including both expanding Haar coverage and conducting a detailed fault rate analysis trading off circuit depth against approximate gate decomposition. We also describe a novel greedy approach accepting mirror substitution at different aggression levels within MIRAGE. Finally, for $\texttt{iSWAP}$ systems that use square-lattice topologies, $\textit{MIRAGE}$ provides an average of 29.6% reduction in circuit depth by eliminating an average of 59.9f% $\texttt{SWAP}$ gates, which ultimately improves the practical applicability of our algorithm.

==> notes/todos.txt <==
layout_trials, initial mapping

swap_trials, calls to SABRE thing that induces SWAPs

? - keep track of list of best_swaps, if later find bad choice can revert and select another => if scores start going more than ~10\% above known best, then prune...

more choices with virtual-swaps means we have more variance....need to smarter with how making choices..


SABRE may be better if not making decision to SWAP outputs -> better to think about swapping outputs if better for decomposition...

! first pick best decomposition on each block (decides output permutations) then do static SABRE routing....
 - compare virutal-swaps best for decomposition vs most flexibile for routing,

- [] when comparing to Qiskit runtime -> use the python version to normalize runtimes. emphasizing runtime is not big deal, just need to be reasonable.

- instead of even spreading aggression, do 1 from each and spend more time on whichever performs the best.

- what is a good starting ~~temperature/probability of accepting in SA?

- What if instead of random initial layout - consider DenseLayout for one attempt?

- if want to do 100 trials, split into sets of 20 trials that are binned by aggression values...keep running to see where converge to best result without running from ground up. want to decide where we invest our aggression level efforts...

priority do this TODAY:
- annealing virtual-swap acceptances, hybrid-aggression

- annealing post-selection - wonky

TODAY - sent mirror fsim pictures

!!! do approximate weyl mirror compiling
start inside the polytope and optimize to the point outside
(much easier than the reverse problem outside -> find nearest in)

TODAY - do stacked bar, minimum for X trials, 

QISKIT:
20 placements -> 4 forward-backpasses -> 20 swap trials

we expect forward-backpasses to go up, placements to go down (if get out of local minima sucecssfully)...

TODAY
double check no SWAPs at start of circuit...
fix monodromy not outputting fsim coverages
WIP monodromy coverage_cost vs coverage_decompose
- fix annealing probability things -> compare iteration data
- finish timing cache section
- finish haar section
- draft of some figure which shows separatin of restarts(?)
